The origin of scatter in the stellar mass - halo mass relation of central galaxies in the EAGLE simulation

We use the hydrodynamical EAGLE simulation to study the magnitude and origin of the scatter in the stellar mass - halo mass relation for central galaxies. We separate cause and effect by correlating stellar masses in the baryonic simulation with halo properties in a matched dark matter only (DMO) simulation. The scatter in stellar mass increases with redshift and decreases with halo mass. At $z = 0.1$ it declines from 0.25 dex at $M_{200, \rm DMO} \approx 10^{11}$ M$_{\odot}$ to 0.12 dex at $M_{200, \rm DMO} \approx 10^{13}$ M$_{\odot}$, but the trend is weak above $10^{12}$ M$_{\odot}$. For $M_{200, \rm DMO} < 10^{12.5}$ M$_{\odot}$ up to 0.04 dex of the scatter is due to scatter in the halo concentration. At fixed halo mass, a larger stellar mass corresponds to a more concentrated halo. This is likely because higher concentrations imply earlier formation times and hence more time for accretion and star formation, and/or because feedback is less efficient in haloes with higher binding energies. The maximum circular velocity, $V_{\rm max, DMO}$, and binding energy are therefore more fundamental properties than halo mass, meaning that they are more accurate predictors of stellar mass, and we provide fitting formulae for their relations with stellar mass. However, concentration alone cannot explain the total scatter in the $M_{\rm star} - M_{200, \rm DMO}$ relation, and it does not explain the scatter in $M_{\rm star} -V_{\rm max, DMO}$. Halo spin, sphericity, triaxiality, substructure and environment are also not responsible for the remaining scatter, which thus could be due to more complex halo properties or non-linear/stochastic baryonic effects.

==> response_to_ref.txt <==


Response to the editor:
We added variety in the line-styles of the figures (and changed the colours slightly) to make lines distinguishable in black&white printing.




Response to the referee:
We thank the referee for the motivating and constructive report. We have now made the following changes (marked in bold in the paper). 

We agree with the referee that the papers from Zentner et al. 2016 and Vakili 2016 contribute to the quality (and up-to-date-ness) of the discussion and we have thus included references to these papers now. 


In response to comments from the community, we also made the following changes.
1. Fig 7 has changed slightly, as we now plot the points in a random order. Before, we plotted the points ordered by their position in the SUBFIND output. This position is related to the halo mass and formation time and therefore related to the scatter in the Mstar-Mhalo diagram. This way, the correlation between the colour-coding and the scatter was arteficially slightly exageratted.

2. We have added a short reference to Guo+2016 (arXiv:1512.00015), who show that that some semi-analytic models produce much greater scatter than the scatter measured in EAGLE.

3. We have added a reference to Rodriguez-Puebla+2015 (arXiv:1408.5407), who find an increase of the scatter in the SMHM relation with decreasing mass with a semi-empirical (HOD+abundance matching) approach.

4. We also updated arXiv references with journal references where possible.

5. We added variety in the line-styles of the figures (and changed the colours slightly) to make lines distinguishable in black&white printing.
